IntentGPT: Few-shot Intent Discovery with Large Language Models

In today's digitally driven world, dialogue systems play a pivotal role in enhancing user interactions, from customer service to virtual assistants. In these dialogues, it is important to identify user's goals automatically to resolve their needs promptly. This has necessitated the integration of models that perform Intent Detection. However, users' intents are diverse and dynamic, making it challenging to maintain a fixed set of predefined intents. As a result, a more practical approach is to develop a model capable of identifying new intents as they emerge. We address the challenge of Intent Discovery, an area that has drawn significant attention in recent research efforts. Existing methods need to train on a substantial amount of data for correctly identifying new intents, demanding significant human effort. To overcome this, we introduce IntentGPT, a novel training-free method that effectively prompts Large Language Models (LLMs) such as GPT-4 to discover new intents with minimal labeled data. IntentGPT comprises an \textit{In-Context Prompt Generator}, which generates informative prompts for In-Context Learning, an \textit{Intent Predictor} for classifying and discovering user intents from utterances, and a \textit{Semantic Few-Shot Sampler} that selects relevant few-shot examples and a set of known intents to be injected into the prompt. Our experiments show that IntentGPT outperforms previous methods that require extensive domain-specific data and fine-tuning, in popular benchmarks, including CLINC and BANKING, among others.

==> prompts/hi-mtop.txt <==
आपको निम्नलिखित उदाहरणों के आधार पर उच्चारण का उद्देश्य समझना होगा और उसे एक विशेष उद्देश्य से जोड़ना होगा। कृपया ध्यान दें कि कुछ उद्देश्य पहले से परिभाषित हो सकते हैं, जबकि अन्य नए हो सकते हैं और उन्हें बनाने की आवश्यकता हो सकती है। अगर कोई उच्चारण किसी मौजूदा उद्देश्य से मेल नहीं खाता है, तो आपको एक नया उद्देश्य बनाना होगा। आपका लक्ष्य होना चाहिए कि आप जितना संभव हो सके, मौजूदा उद्देश्यों का पुन: उपयोग करें, लेकिन जब ऐसा संभव नहीं हो, तो नए उद्देश्य बनाएं। आपको कभी भी उच्चारण को 'अज्ञात' के रूप में नहीं असाइन करना चाहिए। आपका उत्तर निम्नलिखित प्रारूप में होना चाहिए: उद्देश्य: <उद्देश्य>

